A Comparative Study for Non-rigid Image Registration and Rigid Image Registration

Image registration algorithms can be generally categorized into two groups: non-rigid and rigid. Recently, many deep learning-based algorithms employ a neural net to characterize non-rigid image registration function. However, do they always perform better? In this study, we compare the state-of-art deep learning-based non-rigid registration approach with rigid registration approach. The data is generated from Kaggle Dog vs Cat Competition \url{https://www.kaggle.com/c/dogs-vs-cats/} and we test the algorithms' performance on rigid transformation including translation, rotation, scaling, shearing and pixelwise non-rigid transformation. The Voxelmorph is trained on rigidset and nonrigidset separately for comparison and we also add a gaussian blur layer to its original architecture to improve registration performance. The best quantitative results in both root-mean-square error (RMSE) and mean absolute error (MAE) metrics for rigid registration are produced by SimpleElastix and non-rigid registration by Voxelmorph. We select representative samples for visual assessment.

==> README.txt <==
To make a sample ICCP paper, use LaTeX (or the TeX flavor of 
your choice, e.g. pdfLaTeX) to build the example file:
iccppaper_final.tex


To make a copy with the review style (for anonymous review and 
including line numbers) use "iccppaper_for_review.tex" instead
of "iccppaper_final.tex".
